CAPTA: Identifying LLMs Behind AI Agents

Large language model (LLM)-based agents access remote services through tools to complete user tasks, often via API calls. In this setting, a remote service may want to identify the backend LLM of an agent to launch model-specific attacks, including prompt injection or selective delivery of manipulated content. However, the service cannot directly query the backend model and must instead collect observable responses through its interactions with the agent, making identification challenging. In this paper, we present Completely Automated Preference Test to tell LLMs Apart (CAPTA), a model identification approach inspired by CAPTCHA (Completely Automated Public Turing test to tell Computers and Humans Apart), which distinguishes humans from automated programs. CAPTA presents multiple-choice questions as verification challenges, using differences in models' selection preferences to identify the backend LLM. It selects questions based on cross-model option-generation diversity and uses LLM-guided search to optimize their option sets. Our evaluation shows that CAPTA achieves 99.0% mean identification accuracy with only 10 questions across 25 LLMs from 10 model families. We further evaluate CAPTA with four widely used agents and seven representative LLMs, achieving 99.7% mean identification accuracy across all 28 agent-LLM combinations with 30 submitted answers.

==> icons/LICENSE-Lobe-Icons.txt <==
MIT License

Copyright (c) 2023 LobeHub

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

